Atla Selene Mini: A General Purpose Evaluation Model

We introduce Atla Selene Mini, a state-of-the-art small language model-as-a-judge (SLMJ). Selene Mini is a general-purpose evaluator that outperforms the best SLMJs and GPT-4o-mini on overall performance across 11 out-of-distribution benchmarks, spanning absolute scoring, classification, and pairwise preference tasks. It is the highest-scoring 8B generative model on RewardBench, surpassing strong baselines like GPT-4o and specialized judges. To achieve this, we develop a principled data curation strategy that augments public datasets with synthetically generated critiques and ensures high quality through filtering and dataset ablations. We train our model on a combined direct preference optimization (DPO) and supervised fine-tuning (SFT) loss, and produce a highly promptable evaluator that excels in real-world scenarios. Selene Mini shows dramatically improved zero-shot agreement with human expert evaluations on financial and medical industry datasets. It is also robust to variations in prompt format. Preliminary results indicate that Selene Mini is the top-ranking evaluator in a live, community-driven Judge Arena. We release the model weights on HuggingFace (https://hf.co/AtlaAI/Selene-1-Mini-Llama-3.1-8B) and Ollama to encourage widespread community adoption.

==> prompt-template.txt <==
You are tasked with evaluating a response based on a given instruction (which may contain an Input) and a scoring rubric and reference answer that serve as the evaluation standard. Provide a comprehensive feedback on the response quality strictly adhering to the scoring rubric, without any general evaluation. Follow this with a score between 1 and 5, referring to the scoring rubric. Avoid generating any additional opening, closing, or explanations.\newline
\newline
Here are some rules of the evaluation:\newline
(1) You should prioritize evaluating whether the response satisfies the provided rubric. The basis of your score should depend exactly on the rubric. However, the response does not need to explicitly address points raised in the rubric. Rather, evaluate the response based on the criteria outlined in the rubric.\newline
(2) You should refer to the provided reference answer as a guide for evaluating the response.\newline
\newline
Your reply should strictly follow this format:\newline
**Reasoning:** <Your feedback>\newline
\newline
**Result:** <an integer between 1 and 5>\newline
\newline
Here is the data:\newline\newline
Instruction:\newline
\textasciigrave\textasciigrave\textasciigrave\newline
\{user\_input\}\newline
\textasciigrave\textasciigrave\textasciigrave\newline\newline
Response:\newline
\textasciigrave\textasciigrave\textasciigrave\newline
\{assistant\_response\}\newline
\textasciigrave\textasciigrave\textasciigrave\newline
\newline
Score Rubrics:\newline
[\{rubric\_objective\}]\newline
Score 1: \{rubric\_score\_1\_description\}\newline
Score 2: \{rubric\_score\_2\_description\}\newline
Score 3: \{rubric\_score\_3\_description\}\newline
Score 4: \{rubric\_score\_4\_description\}\newline
Score 5: \{rubric\_score\_5\_description\}\newline
\newline
Reference answer:\newline
\{reference\_response\}
